Network Flexibility Design Under Endogenous Uncertainty

Manufacturing firms face uncertainty in both supply and demand. They implement process flexibility, enabling plants to produce multiple products, to hedge against supply--demand mismatches. Assigning more products to a plant results in efficiency losses at the plant, whereas limited flexibility may improve efficiency because of the specialization effect. Furthermore, the flexibility design determines the sourcing locations of products, thereby affecting demand due to the country-of-origin effect and exposure to tariffs. We incorporate these mechanisms into the supply network flexibility design problem by modeling supply and demand uncertainties as endogenous, that is, as functions of the first-stage design decisions. We propose a two-stage stochastic program and solve it via a decomposition scheme that relies on distribution-specific optimality cuts. To avoid exhaustive enumeration of all distributions, we derive distribution-free formulations that are valid for all distributions and for subsets of supply and demand distributions. Through extensive computational experiments, we demonstrate the superior performance of our solution approach and distribution-free formulations relative to exhaustive distribution enumeration and state-of-the-art inequalities, respectively. Moreover, we explain how the problem structure affects the effectiveness of the proposed formulations. From a managerial perspective, we show the trade-offs between endogenous effects and how they affect the optimal flexibility design.

==> bounds_106.csv <==
t,lb,ub
0.42937,3169.62425,4200.0
42.71878,3669.41654,4169.64359
106.96684,3688.46888,4023.0
177.25113201141357,3688.46888,4006.00001
274.83122396469116,3689.62401,3990.0
338.7863,3689.62401,3973.5217
433.07637,3689.62401,3967.49679
482.22331,3689.62401,3943.06837
558.9915540218353,3689.62401,3923.0
713.7773168087006,3689.62401,3923.0
876.084851026535,3689.62401,3923.0
1048.4922649860382,3689.62401,3923.0
1281.670697927475,3689.62401,3923.0
1450.096629858017,3689.62401,3923.0
1628.0864548683167,3689.62401,3923.0
1825.4851078987122,3689.62401,3923.0
1962.20651,3689.62401,3920.28274
2021.02461,3689.62401,3916.74036
2060.52383,3689.62401,3911.70372
2145.27479,3689.62401,3905.97657
2281.1569,3689.62401,3900.31656
2397.2648718357086,3689.62401,3890.0
2574.5190868377686,3689.62401,3890.0
2780.4604909420013,3689.62401,3890.0
3006.0313370227814,3689.62401,3890.0
3198.10858,3689.62401,3889.46506
3248.65996,3689.62401,3887.82157
3349.26139,3689.62401,3886.03685
3397.33187,3689.62401,3884.02372
3447.26713,3689.62401,3880.66461
3523.28973197937,3689.62401,3873.00001
3766.314213037491,3689.62401,3871.00008
3845.66468,3689.62401,3856.54662
3927.34186,3689.62401,3838.22643
4060.32038,3689.62401,3825.32416
4271.516862869263,3689.62401,3823.0
4607.664459943771,3689.62401,3823.0
5042.426412820816,3689.62401,3823.0
5638.457258939743,3689.62401,3823.0
6445.964869976044,3689.62401,3823.0
7127.389,3689.62401,3823.0
7287.21095,3689.62401,3823.0
7364.78486,3689.62401,3821.60962
7430.45684,3689.62401,3820.80023
7566.02686,3689.62401,3819.97425
7634.29508,3689.62401,3819.0036
7720.13374,3689.62401,3817.65606
7795.55129,3689.62401,3816.40709
7887.0478,3689.62401,3814.10424
7985.14061,3689.62401,3811.67295
8052.07083,3689.62401,3807.79727
8235.27427,3689.62401,3804.00008
8600.37993,3689.62401,3803.97915
8795.28322,3689.62401,3799.99799
8879.79874,3689.62401,3795.74597
9003.988144874573,3689.62401,3790.0
9404.004391908646,3689.62401,3790.0
9819.473910808563,3689.62401,3790.0
10311.4522960186,3689.62401,3790.0
10962.577134847641,3689.62401,3790.0
11739.78348684311,3689.62401,3790.0
12628.80919098854,3689.62401,3790.0
13699.464669942856,3689.62401,3790.0
14948.368377923965,3689.62401,3790.0
15433.46032,3689.62401,3790.0
15617.1677,3689.62401,3789.50219
15752.456,3689.62401,3788.85553
15868.36859,3689.62401,3788.24437
15992.6667,3689.62401,3787.3955
16219.77636,3689.62401,3786.48548
16343.71907,3689.62401,3785.46774
16484.86918,3689.62401,3783.98896
16649.3787,3689.62401,3782.59389
16785.6897,3689.62401,3780.51441
16897.54687,3689.62401,3777.78261
16973.25225,3689.62401,3774.38483
17177.04739,3689.62401,3771.16425
17520.432632923126,3689.62401,3771.00008
17945.75185,3689.62401,3768.62396
18011.85113,3689.62401,3765.78586
18072.26422,3689.62401,3761.7506
18147.42288,3689.62401,3757.19971
18203.25955,3689.62401,3751.11398
18275.26739,3689.62401,3747.02483
18343.60771,3689.62401,3741.99669
18411.6177,3689.62401,3737.12964
18574.57819,3689.62401,3730.07659
18663.07072,3689.62401,3723.20615
19478.04928302765,3689.62401,3723.0
22973.58672,3689.62401,3723.0
23225.35068,3689.62401,3717.87129
23311.95136,3689.62401,3713.84987
23371.24761,3689.62401,3710.02695
23427.45265,3689.62401,3706.15165
23788.94528,3689.62401,3703.97915
23874.79847,3689.62401,3699.93694
24015.25659,3689.62401,3693.21535
24203.81712,3689.62401,3690.0
25619.879477977753,3689.62401,3690.0
30000.21613,3689.62401,3690.0


==> bounds_98.csv <==
t,lb,ub
0.4179,3017.8343,3564.35798
1.43158,3120.32756,3514.65504
17.79276704788208,3120.32756,3500.0
36.10678,3120.42855,3500.0
56.230480909347534,3120.42855,3500.0
61.42379,3120.42855,3489.58518
64.30586,3120.42855,3481.68796
68.65122,3120.42855,3470.66983
74.70929,3120.42855,3451.77334
84.27112,3120.42855,3426.16063
96.6006,3120.42855,3421.41667
104.90825,3120.42855,3416.69149
110.03283,3120.42855,3410.10518
111.88049,3120.42855,3404.0
124.31893,3120.42855,3401.5998
139.31924,3120.42855,3400.0
145.3761100769043,3120.42855,3397.04096
155.51996,3120.42855,3392.18413
159.60017,3120.46984,3385.45651
164.99615,3120.46984,3375.779
170.2119,3120.46984,3370.60712
175.19757,3120.46984,3364.04096
179.66789,3120.46984,3359.00466
188.52661,3120.46984,3350.19857
194.13959,3120.46984,3338.83984
204.73887,3120.46984,3324.56927
223.73067688941956,3120.46984,3323.0
248.17024493217468,3120.46984,3323.0
269.3120210170746,3120.46984,3323.0
290.9963390827179,3120.46984,3323.0
317.6979250907898,3120.46984,3323.0
344.05190801620483,3120.46984,3323.0
362.69634,3120.46984,3323.0
366.0353,3120.46984,3321.53066
371.08563,3120.46984,3320.00724
375.78055,3120.46984,3319.59773
379.05141,3120.46984,3318.74226
382.73572,3120.46984,3317.30919
385.89441,3120.46984,3316.25607
389.58985,3120.46984,3313.85008
391.43528,3120.46984,3313.69125
394.6266,3120.46984,3311.5469
400.561,3120.46984,3309.77156
407.7287,3120.46984,3306.67811
410.07221,3120.46984,3303.28616
415.59216,3120.46984,3301.5998
428.08348,3120.46984,3300.83333
434.62265,3120.46984,3299.36338
438.24888,3120.46984,3297.2247
448.78174,3120.46984,3296.33333
456.43137,3120.46984,3291.64357
471.3895230293274,3120.46984,3290.0
495.92886,3120.46984,3290.0
502.01516,3120.46984,3288.49002
508.36674,3120.46984,3285.44588
514.75563,3120.46984,3283.32141
522.27384,3120.46984,3279.64567
529.07764,3120.46984,3274.40138
541.96568,3120.46984,3273.19857
551.51287,3120.46984,3261.59877
554.92401,3120.46984,3251.86765
559.84863,3120.46984,3248.87611
564.98835,3120.46984,3241.28672
583.01721,3120.46984,3227.54342
609.0822410583496,3120.46984,3223.0
636.3272159099579,3120.46984,3223.0
666.99451,3120.46984,3223.0
693.016340970993,3120.46984,3223.0
732.5679459571838,3120.46984,3223.0
777.2095460891724,3120.46984,3223.0
818.3755960464478,3120.46984,3223.0
842.15507,3120.46984,3223.0
846.89091,3120.46984,3222.03253
851.13329,3120.46984,3221.14868
856.85399,3120.46984,3220.25082
858.12544,3120.46984,3220.15683
862.2445,3120.46984,3219.26187
865.49749,3120.46984,3218.05952
868.64944,3120.46984,3216.78942
869.88254,3120.46984,3214.91675
873.00958,3120.46984,3214.33057
876.15266,3120.46984,3212.32543
880.21245,3120.46984,3208.26736
888.95322,3120.46984,3200.93171
892.25114,3120.46984,3197.04096
899.08646,3120.46984,3195.97298
913.0513560771942,3120.46984,3190.0
946.7233860492706,3120.46984,3190.0
986.82154,3120.46984,3190.0
991.34076,3120.46984,3183.61702
1001.49849,3120.46984,3177.97006
1014.87356,3120.46984,3173.19857
1024.01835,3120.46984,3159.53709
1027.11186,3120.46984,3150.3282
1036.03269,3120.46984,3143.84642
1044.97976,3120.46984,3141.28672
1051.85193,3120.46984,3140.19857
1097.1224958896637,3120.46984,3123.0
1162.95425,3120.46984,3123.0
1172.25068,3120.46984,3120.46984

